A Statistical Comparison of EUV Brightenings Observed by SO/EUI with Simulated Brightenings in Non-potential Simulations

The High Resolution Imager (HRI_EUV) telescope of the Extreme Ultraviolet Imager (EUI) instrument onboard Solar Orbiter has observed EUV brightenings, so-called campfires, as fine-scale structures at coronal temperatures. The goal of this paper is to compare the basic geometrical (size, orientation) and physical (intensity, lifetime) properties of the EUV brightenings with regions of energy dissipation in a non-potential coronal magnetic field simulation. In the simulation, HMI line-of-sight magnetograms are used as input to drive the evolution of solar coronal magnetic fields and energy dissipation. We applied an automatic EUV brightening detection method to EUV images obtained on 30 May 2020 by the HRI_EUV telescope. We applied the same detection method to the simulated energy dissipation maps from the non-potential simulation to detect simulated brightenings. We detected EUV brightenings with density of 1.41x10^{-3} brightenings/Mm^2 in the EUI observations and simulated brightenings between 2.76x10^{-2} - 4.14x10^{-2} brightenings/Mm^2 in the simulation, for the same time range. Although significantly more brightenings were produced in the simulations, the results show similar distributions of the key geometrical and physical properties of the observed and simulated brightenings. We conclude that the non-potential simulation can successfully reproduce statistically the characteristic properties of the EUV brightenings (typically with more than 85% similarity); only the duration of the events is significantly different between observations and simulation. Further investigations based on high-cadence and high-resolution magnetograms from Solar Orbiter are under consideration to improve the agreement between observation and simulation.

==> y_discussion.txt <==
%Reviewer Comments:

%Reviewer 1
%I am refereeing the paper entitled "A statistical comparison of EUV brightenings observed by SO/EUI with simulated brightenings in non-potential simulations" by Barczynski et al. The paper attempts to compare high-resolution, high-cadence EUV observations of EUV brightenings and the modelling of such brightenings in magnetic field models of the same quiet-Sun region. The idea sounds interesting but the scientific process and the conclusions are not appropriate at this stage. To be rude (and before I make constructive comments), the authors are taking an apple (observations) and a banana (simulation), and conclude that they are different. Therefore, I will not recommend this article for publication in Solar Physics, unless significant changes are made. 


       DHM: We thank the referee for their comments, however we disagree with the referee that the approach or conclusions are not appropriate. It is common in today's scientific literature for comparisons to be made between observations and simulations as we have done here. While the two are fundamentally different, important understanding and directions of future study can be found by comparing the two and quantifying their similarity and differences. Differences are expected as any theoretical model cannot reproduce the complexities found in observations. In the present paper we have compared observations and a simulation of the same area of the Sun over the same time period. We have applied the
        same detection code to statistically quantify similar features in both. We find that many of the properties of the observed EUV brightenings match those found within the energy release in the simulation, while others do not. Where disagreement is found this prompts future scientific research to understand why and as such contributes to present understanding. 



%The first point that is confusing is the association of EUV brightenings with a partucular magnetic configuration (small-scale loops): EUV brightenings are enhancement of intensity observed in EUV wavelength and does not refer to a particular magnetic geometry. For instance, it is easy to find in the literature references to EUV brightenings either along close or open field lines (see the results from the Hi-C rocket). 

       DHM: In the analysis of the observations and model we have not assumed nor claimed that EUV brightenings are based around a particular magnetic configuration or geometry. In terms of the theoretical model the output that is analysed is the energy released as the coronal field relaxes to an equilibrium. This release can arise in many different types of magnetic configurations and occurs throughout the 3D volume to a greater or lesser extent as described by Q(x,y,z).



Related to this, in the paper on page 2 last sentence of the second paragraph reading "Most EUV brightenings are rooted ...", this sentence is very difficult to understand. In addition, the fact that the brightenings could be above the polarity inversion line is not used in the following study.

    KM (Reword the sentence mentioned in the paper.) While we do not consider the magnetic configuration of individual events in this study, the fact that most EUV brightenings are located at the neutral line between merging patches of opposite polarity magnetic flux indicates the importance of the magnetic field in the formation and evolution of these features. In a further study making us of both PHI and EUI data, we will compare specific co-located events between the observations and simulation. Within the simulation, we will consider the local structure of the coronal magnetic field, as well as other simulation properties such as the local free magnetic energy and twist, \alpha, of the non-potential field.

%Observations:
%- The main interest in having Solar Orbiter is the high-resolution and high-cadence observation. The proposed data preparation discard those properties to reduce the data to almost the characteristics of SDO/AIA. 
      %DHM: In the present comparison there are no SO/PHI data available to use as a lower driving boundary condition in the magnetic field simulations. Therefore the resolution that can be achieved in the theoretical model is constrained by this and the SO/EUI observations are reduced to match that of SDO, so that a fair comparison can take place.
      In future studies where simultaneous SO/PHI data is available to drive the theoretical model, this would not be required, but we are restricted to present available data and its resolution.


%- The exposure time is not mentioned
-We added information about the HMI magnetogram exposure time. 
Added changes:
-Section 2.2, paragraph 1 - we added information about 

%- The parameters used in the statistic analysis (Section 4) are not clearly defined



%Model:
%- it is a good idea to use the SDO/HMI to simulate the evolution of the magnetic field and approach the properties of the brightenings. The model has proved to be successful with synthetic data.
      %DHM taken from KAM email: We thank the referee for supporting the idea of using the SDO/HMI data and theoretical model within the comparison. We would like to clarify that the model has also been proven successful with observed data. In particular Meyer et al. (2013) carried out a similar analysis which made use of quiet Sun HMI data. 
      In addition there are numerous examples of the magnetofrictional model having been successfully applied to active region scale observed data (e.g. Gibb et al. 2014, which we cite in the paper, and we can also include a few more in the revision).
    KM: To include in paper
        - First application of magnetofrictional method directly to observed magnetograms, to model the coronal magnetic field evolution of an active region: https://ui.adsabs.harvard.edu/abs/2011ApJ...729...97M/abstract
        - Further examples of magnetofrictional method applied to observed magnetograms to simulate active regions (https://ui.adsabs.harvard.edu/abs/2018ApJ...852...82Y/abstract, https://ui.adsabs.harvard.edu/abs/2021SoPh..296...10Y/abstract) and quiet Sun (https://ui.adsabs.harvard.edu/abs/2022A%26A...660A..45M/abstract).




%- the exposure time (duration of the observation) is not mentioned
-the exposure time is 3 sec.
Added modification:
-Section 2.1 (paragraph 2) -added information about exposure time.
  

%- The magnetic field model has closed boundary condition on the top of the box: this is a surprising choice for a quiet-Sun model
      DHM: In the present study, the area of the Sun that is modelled lies at a relatively low latitude and is of mixed polarity (not unipolar). As described in the paper the area is chosen as it is close to flux balance. Due to this, the majority of flux is expected to close low down and is not open. Therefore, using a closed boundary condition is the most appropriate. The use of an open boundary condition would only be appropriate if there had been a flux imbalance (i.e unipolar region, such as within a coronal hole).

      Karen- I am happy for you to run an open simulation if you like to add to the results.

%- SDO/HMI, despite the good spatial resolution, does not resolve the magnetic field at granular scale, but mostly the supergranular magnetic field. Therefore this will modify the complexity of the field near the surface (bottom boundary). This point should addressed
      DHM: We are with the referee that this is the case and have included a statement to this effect. In future studies this restriction can be removed when SO/PHI data becomes available.


%- Setting the field strength to zero below a given threshold might lead to a change in the topology of magnetic field (see difference in the literature between point-charge methods, say Longcope/Priest, and continuous field, say most of nlff models). One consequence of the point-charge-like method is the artificial increase of null point near the bottom boundary. I suggest to the author to plot the height distribution of brightenings locations to check for the influence of this specific boundary setup
      DHM: Within the simulation the magnetic field is not represented as a series of point charges. Rather the field is continuous for values above the noise threshold (6.2G)
      and zero below this. Therefore it is not correct to say that the field is point charge like.
      The continuous forward time evolution of the magnetic field that we are applying, where the injection of energy and helicity is continuously followed from one magnetogram to the next, is fundamentally different from a single point charge snapshot method. If fields below the noise level are included this will lead to random noise being injected into the simulation, which would propagate through the field from one step to the next and lead to spurious effects. Therefore fields at or below the noise have to be removed as they are not real.

      In addition, the energy release within the simulation is not constrained to occur at null points and in fact energy release in and around null points would be very small as
      Q is proportional to B^2. We have plotted the graph of Q versus height and this is largest low down. However this is not due to the presence of null points which have little contribution in the present simulations. Rather it is due to B and v being the largest at low heights, where they both decrease with height. 

      Karen: I am happy for you to plot this graph to include either in the reply or paper or both.


%- it will be interesting to see the influence of the time when the model is initialised by a potential field on the number of brightenings. I would have expected a better justification for this particular time
     %DHM: For the present simulations the analysis has been carried out once the coronal field has had a time to evolve into a self-consistent state based on the applied surface motions due to super-granulation and the emergence and cancellation of flux. The timescale to reach this state is based on the lifetime of the supergranular cells (KM: I would have thought the timescale would be determined by the photospheric flux recycle time, e.g. 1-2 hr deduced by Hagenaar, DeRosa and Schrijver (2008), hence 6 hours is more than enough time. Supergranular lifespans are relatively long, of order 10 hr - 2 days).

    We believe that once the coronal field has reached this self-consistent state, this is the most realistic time to compare the simulation and observations, so that the arbitrary initial condition does not have a significant effect. If the comparison is carried out upon initialisation or close to initialisation then the chosen initial condition will influence the results. At the time the simulation starts it is very unlikely due to previous evolution that the solar corona was potential.

      Karen - if you want to run another simulation testing this I am happy for you to do so.
              But to show convergence in the test we should do two additional cases both starting at different times, that converge towards the original start time. We can then either mention the result in the report only or also in the paper.

    KM: I am running two more simulations, one starting 4 hours before and one 2 hours before the EUV observations. We can check whether there are significant differences in the properties of the campfires in these. I will also run an open version of the 2 hour simulation.

%As mentioned above, the Section 4 which is supposed to be the section describing the results of the comparison is not accessible: there is no reference to the graphs (figure 3), the colour scheme is not reported (dark blue not defined), the graphs should be individually labelled to help the discussion, and the parameters clearly explained.

-Added moficiation:
- added reference to Figure 3
- added the new colour scheme


%The conclusion is currently weak and does provide any explanations. At the end, I did not learn anything new about the "EUV brightenings".

    KM The geometrical and physical properties of the campfires are consistent with the excess energy that is released as the corona evolves through a series of non-linear force-free states. This is excess energy input by the boundary conditions that is not retained within the magnetic field. Further work making use of simultaneous PHI observations as the lower boundary condition for the simulation will compare specific locations of EUV brightenings within the observations and simulation, as well as local properties within the simulation such as magnetic configuration, free magnetic energy and twist, \alpha, in the vicinity of the simulated EUV brightenings. (Add sentences in the paper discussing this.)
